Quantum technologies for fundamental (HE) physics

In this brief contribution I will highlight some directions where the developments in the frontier of (quantum) metrology may be key for fundamental high energy physics (HEP). I will focus on the detection of dark matter and gravitational waves, and introduce ideas from atomic clocks and magnetometers, large atomic interferometers and detection of small fields in electromagnetic cavities. Far from being comprehensive, this contribution is an invitation to everyone in the HEP and quantum technologies communities to explore this fascinating topic.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

